Analytical Fresnel laws at generic curved interfaces

Fresnel laws, the quantitative information of the amount of light that is reflected from a planar interface in dependence on its angle of incidence, are at the core of ray optics. However, these formulae do not hold at curved interfaces and deviations are appreciable when wavelength and radius of curvature are comparable. This is of particular interest for optical microcavities that play an important role in many modern research fields and applications such as microlasers. Their convexly curved interfaces modify Fresnel's law in a characteristic manner: the onset of total internal reflection is shifted to angles larger than the critical angle. Here, we derive the missing Fresnel laws for concavely curved refractive index boundaries, enabling the analytical description of light in complex mesoscopic optical structures that will be important in future nano- and microphotonic applications.

==> TEAbsData.txt <==
0.   0.040000000000000015   0.04048868837886914   0.04109417469167727
0.005   0.03999699992968675   0.04048578600237944   0.041091389641372926
0.01   0.039987998874950345   0.04047707815429702   0.04108303391262077
0.015   0.03997299430412191   0.04046256267880814   0.04106910577268976
0.02   0.039951981996823864   0.04044223598297234   0.04104960233470219
0.025   0.03992495604257991   0.04041609303685653   0.04102451955922335
0.03   0.03989190883887745   0.04038412737373888   0.04099385225708022
0.035   0.03985283108869105   0.040346331090396925   0.0409575940916452
0.04   0.03980771179747804   0.040302694847507405   0.040915737583396936
0.045   0.03975653826965978   0.04025320787017732   0.04086827411393275
0.05   0.03969929610460567   0.04019785794864372   0.04081519393169416
0.055   0.039635969192139256   0.040136631439178574   0.04075648615808858
0.06   0.03956653970758951   0.040069513265239665   0.040692138795073766
0.065   0.03949098810641317   0.03999648691892126   0.04062213873328671
0.07   0.03940929311841877   0.03991753446275838   0.040546471758842816
0.075   0.03932143174162555   0.03983263653194822   0.0404651225698212
0.08   0.03922737923579601   0.03974177233706069   0.04037807478154947
0.085   0.03912710911568526   0.03964491966731627   0.04028531094325324
0.09   0.039020593144054545   0.03954205489451955   0.04018681255177096
0.095   0.03890780132450367   0.03943315297774501   0.04008256006785805
0.1   0.038788701894181564   0.039318187468882826   0.039972532934066746
0.105   0.03866326131644186   0.0391971305191632   0.039856709594746284
0.11   0.03853144427351785   0.03906995288678892   0.03973506751800496
0.115   0.03839321365929818   0.03893662394581954   0.03960758322012092
0.12   0.03824853057229607   0.038797111696467414   0.039474232292100064
0.125   0.03809735430891114   0.03865138277697345   0.03933498942952825
0.13   0.03793964235709782   0.038499402477257465   0.03918982846491649
0.135   0.03777535039056279   0.03834113475454833   0.03903872240226924
0.14   0.03760443226363014   0.03817654225122507   0.038881643459092535
0.145   0.037426840006924665   0.03800558631511634   0.03871856310637751
0.15   0.03724252382404296   0.037828227022534765   0.03854945211805982
0.155   0.03705143208939717   0.03764442320434852   0.038374280621584
0.16   0.03685351134743814   0.03745413247541761   0.03819301815515264
0.165   0.03664870631348468   0.03725731126775806   0.03800563373028824
0.17   0.03643695987641223   0.037053914867830995   0.037812095899345075
0.17500000000000002   0.03621821310347843   0.03684389745839354   0.03761237283082245
0.18   0.035992405247595255   0.036627212165381326   0.03740643239041136
0.185   0.035759473757388534   0.036403811110365475   0.0371942422307089
0.19   0.03551935429042392   0.0361736454691244   0.03697576988897776
0.195   0.03527198073001711   0.03593666553700557   0.036750982893097764
0.2   0.035017285206093436   0.035692820801731834   0.036519848879664134
0.20500000000000002   0.03475519812060987   0.035442060024434216   0.03628233572014892
0.21   0.03448564817811057   0.0351843313297422   0.03603841166100297
0.215   0.0342085624220465   0.03491958230584716   0.035788045475610174
0.22   0.033923866277561686   0.03464776011554198   0.03553120663039846
0.225   0.03363148360152265   0.034368811619444085   0.0352678654665361
0.23   0.033331336740656366   0.0340826835123215   0.03499799339764135
0.23500000000000001   0.03302334659875507   0.033789322474382204   0.03472156312655698
0.24   0.032707432714015064   0.033488675338492424   0.034438548881016
0.245   0.03238351334769549   0.033180689275282754   0.03414892667199138
0.25   0.03205150558541707   0.03286531199780939   0.03385267457456459
0.255   0.03171132545256911   0.03254249198781012   0.033549773035033766
0.26   0.03136288804546282   0.03221217874572962   0.033240205206853946
0.265   0.031006107680055267   0.0318743230669417   0.03292395731584259
0.27   0.030640898060279444   0.03152887734683864   0.032601019060167484
0.275   0.030267172468254083   0.031175795917736084   0.032271384046964044
0.28   0.029884843978912255   0.030815035420940846   0.031935050267561535
0.28500000000000003   0.02949382570188822   0.03044655521746064   0.03159202061883068
0.29   0.029094031053840702   0.030070317841501788   0.031242303470531953
0.295   0.02868537406477197   0.029686289501121513   0.03088591328581751
0.3   0.028267769722333365   0.02929444063098049   0.03052287129941813
0.305   0.02784113435859564   0.028894746502649993   0.030153206257784095
0.31   0.02740538608431419   0.028487187898543483   0.02977695522866706
0.315   0.026960445276345536   0.02807175185618574   0.02939416448538278
0.32   0.02650623512458161   0.0276484324903313   0.02900489047480897
0.325   0.026042682245576237   0.02721723190120153   0.028609200873262484
0.33   0.025569717370957753   0.026778161178134897   0.028207175744737023
0.335   0.025087276119768666   0.026331241508965618   0.02779890880494169
0.34   0.024595299865071193   0.025876505406675642   0.027384508807866473
0.34500000000000003   0.024093736706524004   0.025413998065482047   0.02696410105856081
0.35000000000000003   0.023582542562202644   0.02494377886244097   0.026537829075153875
0.355   0.023061682394732847   0.024465923017950957   0.026105856405098327
0.36   0.022531131588869116   0.023980523433444895   0.025668368616398464
0.365   0.02199087750002911   0.023487692733112013   0.025225575479593632
0.37   0.021440921196031637   0.022987565514563824   0.024777713359440283
0.375   0.020881279417451735   0.022480300856179317   0.024325047837633913
0.38   0.020311986785669145   0.02196608509005546   0.02386787658968931
0.385   0.01973309829193397   0.021445134884159642   0.023406532541443717
0.39   0.01914469210570948   0.02091770065963905   0.022941387333715712
0.395   0.018546872746301388   0.020384070391349218   0.02247285512674994
0.4   0.01793977466849275   0.019844573828023886   0.02200139677829194
0.405   0.017323566320754148   0.01929958718979459   0.021527524434617952
0.41000000000000003   0.016698454743803617   0.018749538391552065   0.021051806576039108
0.41500000000000004   0.016064690788114507   0.018194912858964553   0.020574873564696658
0.42   0.015422575041723634   0.017636260010973008   0.02009742374555917
0.425   0.01477246457476694   0.017074200481764126   0.01962023015886368
0.43   0.014114780625034587   0.01650943418018786   0.019144147927317588
0.435   0.01345001737006958   0.015942749281560326   0.018670122388131524
0.44   0.012778751956646156   0.01537503227374487   0.0181991980480258
0.445   0.012101655988733973   0.014807279181981438   0.017732528447200684
0.45   0.011419508711373578   0.014240608113053296   0.017271387027160235
0.455   0.010733212171612182   0.013676273318354422   0.016817179107915275
0.46   0.010043808690481555   0.01311568090333602   0.016371455090542348
0.465   0.00935250104407108   0.012560406452786716   0.015935925013573667
0.47000000000000003   0.008660675829760107   0.012012214783583079   0.015512474604715552
0.47500000000000003   0.007969930589046095   0.011473082098958143   0.015103182983709143
0.48   0.007282105375504609   0.010945220855232283   0.014710342188903113
0.485   0.0065993196008452635   0.010431107686231528   0.014336478715655427
0.49   0.005924015171012255   0.009933514778919296   0.01398437727480082
0.495   0.00525900714719419   0.009455545136688457   0.013657106998267391
0.5   0.00460754344570865   0.009000672249694907   0.013358050340926143
0.505   0.0039733754421179815   0.008572784707423455   0.013090934949939183
0.51   0.0033608417899442062   0.008176236417791456   0.012859868797054743
0.515   0.002774968331438271   0.007815903130586402   0.012669378893699844
0.52   0.002221587705285391   0.007497246078715144   0.012524453934544641
0.525   0.0017074831957789311   0.007226383629790839   0.012430591240216731
0.53   0.0012405625908458815   0.007010171958989892   0.012393848395065285
0.535   0.0008300694203891687   0.006856295858922534   0.01242089999925244
0.54   0.0004868410684674504   0.006773370925323841   0.012519099975157016
0.545   0.00022362608570520315   0.0067710584857651095   0.01269654988422596
0.55   0.000055476847093598685   0.006860194758149158   0.01296217372088471
0.555   2.389023158288301e-7   0.0070529358632939404   0.013325799650117633
0.56   0.0000791655324568535   0.007362920422835007   0.013798249144264764
0.5650000000000001   0.0003176960220288036   0.007805451572188331   0.01439143394544507
0.5700000000000001   0.0007464502812874538   0.008397700288286753   0.015118461229245515
0.5750000000000001   0.0014025127093767657   0.009158931940397885   0.015993747265327964
0.58   0.0023311076976040125   0.010110757912122438   0.01703313975353576
0.585   0.0035878129167475   0.011277413972293943   0.018254048849727814
0.59   0.005241522640750173   0.012686066744493739   0.019675586672385607
0.595   0.007378475423743435   0.014367149094167843   0.021318714784045054
0.6   0.010107821835490567   0.016354724430235442   0.02320639875486205
0.605   0.013569470110007786   0.01868687872793406   0.025363768419107785
0.61   0.017945386577352444   0.02140613739717802   0.02781828180795312
0.615   0.023476289098288267   0.024559901809547147   0.030599889958625084
0.62   0.030487046558634663   0.028200897200880023   0.03374119883601366
0.625   0.03942670066733809   0.032387619583540944   0.03727762343128029
0.63   0.05093424145206762   0.03718476404385527   0.04124752769878879
0.635   0.06595245611461734   0.0426636101473567   0.04569234233723898
0.64   0.08593830592824064   0.048902331948133496   0.05065665050190338
0.645   0.11328638457550445   0.05598619017441481   0.05618822935505545
0.65   0.1522875108407823   0.06400755255546069   0.062338032946430665
0.655   0.2117107105978681   0.07306567517972123   0.06916009932191519
0.66   0.3141344141845911   0.08326616382325626   0.0767113620886668
0.665   0.5646325768347518   0.09472002041383865   0.08505134407799128
0.67   1.   0.10754216798473584   0.09424170847788975
0.675   1.   0.12184934023198327   0.10434564117717114
0.68   1.   0.13775722276335978   0.115427037492362
0.685   1.   0.15537674696052592   0.12754946746544252
0.6900000000000001   1.   0.1748094694773244   0.14077489713948255
0.6950000000000001   0.9999999999999998   0.1961420263428867   0.15516214932561534
0.7000000000000001   1.   0.21943973498372474   0.17076509705416543
0.705   1.   0.24473953200692405   0.18763059675247667
0.71   0.9999999999999998   0.2720425760086549   0.2057961865840222
0.715   1.   0.3013070021731793   0.22528759829088027
0.72   1.   0.33244146882901954   0.2461161576819152
0.725   0.9999999999999998   0.3653002557342389   0.26827617818860183
0.73   0.9999999999999998   0.399680723364664   0.2917424813209073
0.735   0.9999999999999998   0.4353238855861759   0.3164682040823592
0.74   1.   0.47191865885094647   0.3423830723106122
0.745   1.   0.5091100255448074   0.3693923259276297
0.75   1.   0.546510914795065   0.39737647285128513
0.755   0.9999999999999998   0.5837171219028723   0.4261920195488708
0.76   1.   0.6203241435333371   0.45567327663992596
0.765   0.9999999999999998   0.6559444915518202   0.48563526918789274
0.77   0.9999999999999998   0.6902239363405586   0.5158776983051235
0.775   0.9999999999999998   0.7228552514112562   0.5461898115890714
0.78   0.9999999999999998   0.7535883637175115   0.5763559551981714
0.785   1.   0.7822362899433126   0.6061615113238517
0.79   1.   0.808676762830544   0.6353988814630747
0.795   0.9999999999999998   0.8328499273928491   0.6638731650989793
0.8   1.   0.8547528418476108   0.6914072073629454
0.805   1.   0.8744317160017803   0.7178457449966261
0.81   1.   0.8919728617837599   0.7430584598185427
0.8150000000000001   1.   0.9074932461088054   0.7669418421197997
0.8200000000000001   1.   0.9211313694051092   0.7894198610414607
0.8250000000000001   0.9999999999999996   0.9330389894424895   0.8104435240772732
0.8300000000000001   0.9999999999999998   0.9433740072698047   0.8299894751066048
0.835   1.   0.9522946555144474   0.8480578250865817
0.84   1.   0.959954992008832   0.8646694307171305
0.845   1.   0.9665016065747202   0.879862836178436
0.85   1.   0.9720713919704471   0.8936910757263339
0.855   0.9999999999999998   0.9767902041393409   0.9062185058660623
0.86   1.   0.9807722336077442   0.9175178004115934
0.865   0.9999999999999998   0.9841199213675735   0.9276672047048035
0.87   1.   0.9869242724166946   0.9367481102535792
0.875   1.   0.9892654435334824   0.9448429804678096
0.88   1.   0.9912135055675693   0.952033633307048
0.885   0.9999999999999998   0.9928293025449714   0.9583998678561345
0.89   1.   0.994165349164924   0.9640184088012277
0.895   0.9999999999999998   0.9952667244236362   0.9689621347612515
0.9   1.   0.9961719321668202   0.9732995525126342
0.905   0.9999999999999998   0.9969137096164781   0.9770944783630223
0.91   1.   0.9975197727204344   0.9804058893839382
0.915   0.9999999999999998   0.9980134929453801   0.9832879101306313
0.92   1.   0.9984145042719844   0.9857899042376769
0.925   1.   0.9987392420056558   0.987956644409989
0.93   1.   0.9990014168898523   0.9898285384970124
0.935   1.   0.9992124291473771   0.9914418933270132
0.9400000000000001   0.9999999999999998   0.9993817276776557   0.9928292016711456
0.9450000000000001   0.9999999999999998   0.9995171198603098   0.9940194410705274
0.9500000000000001   1.   0.999625037378571   0.9950383763438464
0.9550000000000001   1.   0.9997107632747388   0.995908860554527
0.96   0.9999999999999996   0.9997786251604943   0.9966511323992113
0.965   0.9999999999999998   0.9998321592002922   0.9972831121448864
0.97   1.   0.9998742492615131   0.9978207052308072
0.975   1.   0.9999072456755851   0.9982781374585865
0.98   1.   0.9999330689380512   0.9986683839270741
0.985   0.9999999999999998   0.9999533074631201   0.99900387404556
0.99   1.0000000000000004   0.9999693353779636   0.9992981425751141
0.995   1.   0.9999825854994295   0.9995721437140698
1.   1.   1.   1.


==> TEAbsData50.dat <==
0	0.04	0.04	0.0401
0.005	0.04	0.04	0.0401
0.01	0.04	0.04	0.0401
0.015	0.04	0.04	0.0401
0.02	0.04	0.04	0.0401
0.025	0.0399	0.04	0.04
0.03	0.0399	0.0399	0.04
0.035	0.0399	0.0399	0.04
0.04	0.0398	0.0399	0.0399
0.045	0.0398	0.0398	0.0399
0.05	0.0397	0.0397	0.0398
0.055	0.0396	0.0397	0.0397
0.06	0.0396	0.0396	0.0397
0.065	0.0395	0.0395	0.0396
0.07	0.0394	0.0395	0.0395
0.075	0.0393	0.0394	0.0394
0.08	0.0392	0.0393	0.0393
0.085	0.0391	0.0392	0.0392
0.09	0.039	0.0391	0.0391
0.095	0.0389	0.039	0.039
0.1	0.0388	0.0388	0.0389
0.105	0.0387	0.0387	0.0388
0.11	0.0385	0.0386	0.0386
0.115	0.0384	0.0384	0.0385
0.12	0.0382	0.0383	0.0384
0.125	0.0381	0.0381	0.0382
0.13	0.0379	0.038	0.0381
0.135	0.0378	0.0378	0.0379
0.14	0.0376	0.0377	0.0377
0.145	0.0374	0.0375	0.0375
0.15	0.0372	0.0373	0.0374
0.155	0.0371	0.0371	0.0372
0.16	0.0369	0.0369	0.037
0.165	0.0366	0.0367	0.0368
0.17	0.0364	0.0365	0.0366
0.175	0.0362	0.0363	0.0363
0.18	0.036	0.036	0.0361
0.185	0.0358	0.0358	0.0359
0.19	0.0355	0.0356	0.0357
0.195	0.0353	0.0353	0.0354
0.2	0.035	0.0351	0.0352
0.205	0.0348	0.0348	0.0349
0.21	0.0345	0.0345	0.0346
0.215	0.0342	0.0343	0.0344
0.22	0.0339	0.034	0.0341
0.225	0.0336	0.0337	0.0338
0.23	0.0333	0.0334	0.0335
0.235	0.033	0.0331	0.0332
0.24	0.0327	0.0328	0.0329
0.245	0.0324	0.0325	0.0325
0.25	0.0321	0.0321	0.0322
0.255	0.0317	0.0318	0.0319
0.26	0.0314	0.0314	0.0315
0.265	0.031	0.0311	0.0312
0.27	0.0306	0.0307	0.0308
0.275	0.0303	0.0304	0.0305
0.28	0.0299	0.03	0.0301
0.285	0.0295	0.0296	0.0297
0.29	0.0291	0.0292	0.0293
0.295	0.0287	0.0288	0.0289
0.3	0.0283	0.0284	0.0285
0.305	0.0278	0.0279	0.0281
0.31	0.0274	0.0275	0.0276
0.315	0.027	0.0271	0.0272
0.32	0.0265	0.0266	0.0267
0.325	0.026	0.0262	0.0263
0.33	0.0256	0.0257	0.0258
0.335	0.0251	0.0252	0.0253
0.34	0.0246	0.0247	0.0249
0.345	0.0241	0.0242	0.0244
0.35	0.0236	0.0237	0.0239
0.355	0.0231	0.0232	0.0234
0.36	0.0225	0.0227	0.0228
0.365	0.022	0.0221	0.0223
0.37	0.0214	0.0216	0.0218
0.375	0.0209	0.021	0.0212
0.38	0.0203	0.0205	0.0207
0.385	0.0197	0.0199	0.0201
0.39	0.0191	0.0193	0.0195
0.395	0.0185	0.0187	0.0189
0.4	0.0179	0.0181	0.0183
0.405	0.0173	0.0175	0.0177
0.41	0.0167	0.0169	0.0171
0.415	0.0161	0.0163	0.0165
0.42	0.0154	0.0156	0.0159
0.425	0.0148	0.015	0.0153
0.43	0.0141	0.0143	0.0146
0.435	0.0135	0.0137	0.014
0.44	0.0128	0.013	0.0133
0.445	0.0121	0.0124	0.0127
0.45	0.0114	0.0117	0.012
0.455	0.0107	0.011	0.0114
0.46	0.01	0.0103	0.0107
0.465	0.00935	0.00967	0.0101
0.47	0.00866	0.009	0.0094
0.475	0.00797	0.00832	0.00875
0.48	0.00728	0.00765	0.0081
0.485	0.0066	0.00699	0.00746
0.49	0.00592	0.00634	0.00683
0.495	0.00526	0.00569	0.00621
0.5	0.00461	0.00507	0.00561
0.505	0.00397	0.00446	0.00503
0.51	0.00336	0.00387	0.00448
0.515	0.00277	0.00332	0.00395
0.52	0.00222	0.00279	0.00347
0.525	0.00171	0.00231	0.00302
0.53	0.00124	0.00188	0.00262
0.535	0.00083	0.0015	0.00228
0.54	0.000487	0.0012	0.00201
0.545	0.000224	0.000969	0.00183
0.55	0.0000555	0.000837	0.00173
0.555	2.39e-7	0.000817	0.00175
0.56	0.0000792	0.000928	0.00189
0.565	0.000318	0.00119	0.00219
0.57	0.000746	0.00164	0.00266
0.575	0.0014	0.0023	0.00333
0.58	0.00233	0.00321	0.00423
0.585	0.00359	0.00441	0.00541
0.59	0.00524	0.00597	0.00691
0.595	0.00738	0.00794	0.00879
0.6	0.0101	0.0104	0.0111
0.605	0.0136	0.0134	0.0139
0.61	0.0179	0.0172	0.0173
0.615	0.0235	0.0218	0.0214
0.62	0.0305	0.0273	0.0264
0.625	0.0394	0.0341	0.0322
0.63	0.0509	0.0423	0.0392
0.635	0.066	0.0521	0.0475
0.64	0.0859	0.0641	0.0573
0.645	0.113	0.0785	0.0689
0.65	0.152	0.0958	0.0825
0.655	0.212	0.117	0.0984
0.66	0.314	0.141	0.117
0.665	0.565	0.171	0.139
0.67	1.	0.206	0.164
0.675	1.	0.247	0.193
0.68	1.	0.294	0.226
0.685	1.	0.348	0.263
0.69	1.	0.407	0.305
0.695	1.	0.471	0.351
0.7	1.	0.539	0.4
0.705	1.	0.607	0.453
0.71	1.	0.673	0.508
0.715	1.	0.735	0.564
0.72	1.	0.791	0.619
0.725	1.	0.839	0.673
0.73	1.	0.879	0.724
0.735	1.	0.911	0.77
0.74	1.	0.936	0.812
0.745	1.	0.955	0.848
0.75	1.	0.968	0.879
0.755	1.	0.978	0.905
0.76	1.	0.985	0.926
0.765	1.	0.99	0.943
0.77	1.	0.994	0.957
0.775	1.	0.996	0.968
0.78	1.	0.997	0.976
0.785	1.	0.998	0.982
0.79	1.	0.999	0.987
0.795	1.	0.999	0.99
0.8	1.	1.	0.993
0.805	1.	1.	0.995
0.81	1.	1.	0.996
0.815	1.	1.	0.997
0.82	1.	1.	0.998
0.825	1.	1.	0.999
0.83	1.	1.	0.999
0.835	1.	1.	0.999
0.84	1.	1.	1.
0.845	1.	1.	1.
0.85	1.	1.	1.
0.855	1.	1.	1.
0.86	1.	1.	1.
0.865	1.	1.	1.
0.87	1.	1.	1.
0.875	1.	1.	1.
0.88	1.	1.	1.
0.885	1.	1.	1.
0.89	1.	1.	1.
0.895	1.	1.	1.
0.9	1.	1.	1.
0.905	1.	1.	1.
0.91	1.	1.	1.
0.915	1.	1.	1.
0.92	1.	1.	1.
0.925	1.	1.	1.
0.93	1.	1.	1.
0.935	1.	1.	1.
0.94	1.	1.	1.
0.945	1.	1.	1.
0.95	1.	1.	1.
0.955	1.	1.	1.
0.96	1.	1.	1.
0.965	1.	1.	1.
0.97	1.	1.	1.
0.975	1.	1.	1.
0.98	1.	1.	1.
0.985	1.	1.	1.
0.99	1.	1.	1.
0.995	1.	1.	1.
1.	1.	1.	1.


==> TELowAbsData.txt <==
0.   0.04000000000000001   0.04109417469167727   0.040488688378869146
0.005   0.03999866665277769   0.041092936903717174   0.0404873984485489
0.01   0.0399946664444401   0.041089223424579456   0.040483528515639446
0.015   0.03998799887495032   0.04108303391262077   0.04047707815429701
0.02   0.0399786631108321   0.0410743677972109   0.040468046654789105
0.025   0.039966657985047026   0.041063224279995744   0.040456433023504976
0.03   0.039951981996823864   0.04104960233470218   0.04044223598297235
0.035   0.03993463331143897   0.04103350070749392   0.04042545397187914
0.04   0.039914609759949225   0.04101491791752963   0.04040608514510143
0.045   0.039891908838877436   0.04099385225708023   0.04038412737373888
0.05   0.03986652770985094   0.040970301792074025   0.04035957824515978
0.055   0.039838463199194575   0.04094426436257407   0.04033243506305564
0.06   0.03980771179747805   0.04091573758339692   0.04030269484750742
0.065   0.03977426965901912   0.04088471884477365   0.04027035433506583
0.07   0.039738132601344095   0.04085120531307477   0.0402354099788463
0.075   0.03969929610460565   0.04081519393169417   0.04019785794864372
0.08   0.03965775531096064   0.04077668142165867   0.04015769413106495
0.085   0.03961350502390797   0.04073566428283062   0.04011491412968713
0.09   0.03956653970758949   0.04069213879507376   0.040069513265239665
0.095   0.03951685348605435   0.04064610101908206   0.04002148657581686
0.1   0.039464440142489655   0.04059754679836287   0.03997082881712424
0.105   0.039409293118418745   0.04054647175884298   0.039917534462758406
0.11   0.0393514055128698   0.04049287131260898   0.03986159770453059
0.115   0.03929077008151692   0.040436740657988725   0.03980301245283403
0.12   0.03922737923579599   0.040378074781549464   0.03974177233706071
0.125   0.03916122504199891   0.04031686846002914   0.03967787070607317
0.13   0.03909229922034794   0.04025311626236631   0.039611300628737356
0.135   0.03902059314405454   0.040186812551770965   0.03954205489451956
0.14   0.03894609783836543   0.04011795148769681   0.03947012601415717
0.145   0.03886880397959982   0.0400465270285185   0.03939550622040785
0.15   0.03878870189418157   0.039972532934066746   0.0393181874688828
0.155   0.03870578155767099   0.03989596276836693   0.03923816143897626
0.16   0.03862003259380027   0.039816809902541814   0.0391554195348932
0.165   0.03853144427351782   0.03973506751800495   0.03906995288678892
0.17   0.03844000551404663   0.03965072860981726   0.03898175235202558
0.17500000000000002   0.03834570487796214   0.039563785990056825   0.038890808516560266
0.18   0.03824853057229607   0.03947423229210005   0.0387971116964674
0.185   0.038148470447671966   0.03938205997440876   0.03870065193961521
0.19   0.03804551199747993   0.039287261324572005   0.03860141902750024
0.195   0.03793964235709781   0.039189828464916504   0.03849940247725745
0.2   0.037830848303166076   0.03908975335533867   0.03839459154385598
0.20500000000000002   0.037719116252926246   0.038987027801896564   0.038286975222496814
0.21   0.037604432263630104   0.03888164345909301   0.03817654225122507
0.215   0.037486782032031006   0.03877359183756056   0.03806328111377455
0.22   0.037366150893966305   0.03866286430995969   0.037947180042659644
0.225   0.037242523824042945   0.03854945211806845   0.037828227022534765
0.23   0.03711588543543744   0.038433346379116606   0.03770640979383757
0.23500000000000001   0.03698621997982315   0.03831453809389543   0.037581715856738744
0.24   0.03685351134743812   0.03819301815515265   0.03745413247541761
0.245   0.036717743067308635   0.03806877735537038   0.037323646682688096
0.25   0.03657889830764286   0.03794180639649802   0.037190245284998556
0.255   0.036436959876412225   0.03781209589934509   0.037053914867830995
0.26   0.036291910222137805   0.03767963641393647   0.036914641801528925
0.265   0.036143731434900385   0.037544418430392835   0.036772412247587684
0.27   0.035992405247595255   0.037406432390411366   0.03662721216538134
0.275   0.035837913037452575   0.037265668699874493   0.03647902731954956
0.28   0.03568023582784747   0.03712211774155337   0.03632784328774523
0.28500000000000003   0.03551935429042394   0.036975769888977744   0.036173645469124396
0.29   0.03535524874755962   0.036826615521285674   0.0360164190934195
0.295   0.03518789917520018   0.0366746450387909   0.03585614923067545
0.3   0.035017285206093436   0.036519848879664134   0.03569282080173179
0.305   0.03484338613345584   0.036362217536739475   0.03552641858945373
0.31   0.03466618091510729   0.03620174157694805   0.03535692725079762
0.315   0.03448564817811057   0.03603841166100297   0.03518433132974219
0.32   0.03430176622395676   0.03587221856356264   0.03500861527115676
0.325   0.03411451303433909   0.035703153196095745   0.034829763435662346
0.33   0.03392386627756165   0.03553120663039846   0.03464776011554199
0.335   0.03372980331563282   0.03535637012338259   0.034462589551786625
0.34   0.03353230121209621   0.035178635143101336   0.03427423595260991
0.34500000000000003   0.033331336740656345   0.03499799339764135   0.0340826835123215
0.35000000000000003   0.03312688639466055   0.03481443686435113   0.03388791643302206
0.355   0.03291892639750187   0.034627957821389777   0.03368991894654254
0.36   0.03270743271401504   0.034438548881016   0.033488675338492424
0.365   0.032492381062939536   0.03424620302559369   0.03328416997385825
0.37   0.03227374693053234   0.03405091364466395   0.03307638732437752
0.375   0.03205150558541705   0.03385267457456459   0.032865311997809406
0.38   0.03182563209476384   0.03365148014127814   0.03265092876922149
0.385   0.031596101341900315   0.033447325204844336   0.03243322261442865
0.39   0.03136288804546282   0.033240205206853946   0.03221217874572962
0.395   0.03112596678020444   0.03303011622072488   0.03198778265009114
0.4   0.030885311999585108   0.03281705500504661   0.03176002012996137
0.405   0.030640898060279406   0.032601019060167484   0.03152887734683863
0.41000000000000003   0.03039269924874782   0.0323820066886831   0.03129434086785208
0.41500000000000004   0.03014068981002746   0.03216001705761903   0.031056397715535894
0.42   0.029884843978912237   0.031935050267582255   0.030815035420940468
0.425   0.029625136013703562   0.03170710742312224   0.030570242080419058
0.43   0.02936154023272922   0.03147619070902275   0.030322006416267262
0.435   0.029094031053840685   0.031242303470545973   0.030070317841501788
0.44   0.028822583037119157   0.031005450298939082   0.02981516652905527
0.445   0.02854717093103575   0.030765637121885153   0.029556543485693875
0.45   0.028267769722333375   0.030522871299427032   0.029294440630980502
0.455   0.02798435468991785   0.030277161725810818   0.029028850881628654
0.46   0.02769690146306982   0.03002851893773408   0.028759768241631827
0.465   0.027405386084314212   0.029776955228717126   0.028487187898543483
0.47000000000000003   0.027109785077311856   0.029522484770945354   0.0282111063263747
0.47500000000000003   0.0268100755201675   0.02926512374462334   0.027931521395540244
0.48   0.02650623512458161   0.02900489047480897   0.02764843249033129
0.485   0.026198242321309195   0.028741805576554952   0.027361840634518957
0.49   0.02588607635242766   0.028475892110285006   0.02707174862556787
0.495   0.025569717370957742   0.02820717574473703   0.026778161178154944
0.5   0.025249146548429992   0.027935684931836673   0.026481085077530272
0.505   0.024924346191037065   0.027661451091649105   0.02618052934369637
0.51   0.024595299865071158   0.02738450880786648   0.025876505406675642
0.515   0.024261992532403853   0.027104896037869718   0.025569027294250056
0.52   0.02392441069683408   0.02682265433305767   0.025258111832896474
0.525   0.023582542562202654   0.026537829075153868   0.024943778862347336
0.53   0.023236378203251813   0.02625046972613182   0.02462605146557273
0.535   0.02288590975029617   0.025960630094173563   0.024304956214504084
0.54   0.022531131588869092   0.02566836861639847   0.023980523433444884
0.545   0.022172040575613946   0.025373748659520107   0.023652787483140873
0.55   0.02180863627180754   0.025076838839081402   0.02332178705784798
0.555   0.021440921196031637   0.02477771335941727   0.022987565514563834
0.56   0.021068901097651437   0.024476452374930947   0.022650171215838417
0.5650000000000001   0.020692585252915903   0.024173142374327848   0.02230965790192792
0.5700000000000001   0.02031198678566913   0.0238678765896893   0.02196608509005547
0.5750000000000001   0.01992712301485336   0.02356075543137022   0.0216195185003085
0.58   0.01953801583119611   0.02325188695088664   0.02127003051286549
0.585   0.019144692105709453   0.022941387333715712   0.020917700659639035
0.59   0.018747184132889488   0.0226293814236969   0.020562616150783326
0.595   0.018345530111793323   0.02231600328134306   0.0202048724392426
0.6   0.017939774668492763   0.0220013967782919   0.019844573828023872
0.605   0.0175299694237599   0.021685716230595568   0.01948183412133972
0.61   0.017116173610239333   0.021369127072676755   0.019116777323619164
0.615   0.016698454743803597   0.021051806576039108   0.01874953839155205
0.62   0.016276889354284722   0.02073394461414724   0.018380264040392162
0.625   0.015851563781326794   0.02041574447808029   0.018009113612744414
0.63   0.015422575041723606   0.02009742374555917   0.017636260010973
0.635   0.0149900317752983   0.019779215206979173   0.0172618906994799
0.64   0.014554055277158605   0.019461367853039663   0.016886208786039757
0.645   0.014114780625034575   0.019144147927317577   0.01650943418018786
0.65   0.013672357911386848   0.01882784004878435   0.01613180484467219
0.655   0.01322695359107794   0.01851274840882719   0.015753578139719244
0.66   0.012778751956646153   0.01819919804802579   0.01537503227374487
0.665   0.012327956754628748   0.017887536218056978   0.014996467862138457
0.67   0.011874792957972587   0.017578133834546955   0.014618209606050996
0.675   0.011419508711373578   0.017271387027160242   0.0142406081130533
0.68   0.01096237746843357   0.01696771879377719   0.013864041843911042
0.685   0.010503700341847557   0.01666758076550217   0.013488919220879813
0.6900000000000001   0.010043808690481536   0.016371455090542348   0.01311568090333602
0.6950000000000001   0.009583066970222301   0.016079856444780487   0.012744802237861036
0.7000000000000001   0.009121875878928083   0.015793334177985743   0.012376795906387072
0.705   0.00866067582976009   0.015512474604717276   0.01201221478352062
0.71   0.008199950791702324   0.015237903449904635   0.011651655022374901
0.715   0.007740232541283093   0.014970288459764109   0.011295759387311775
0.72   0.007282105375504597   0.014710342188903113   0.01094522085523229
0.725   0.0068262113429042376   0.01445882497606969   0.010600786506842841
0.73   0.006373256057670754   0.014216548120810555   0.010263261732154192
0.735   0.005924015171012255   0.01398437727480082   0.009933514778919296
0.74   0.005479341584748334   0.013763236062078939   0.009612481664742914
0.745   0.0050401735046500485   0.013554109943418116   0.00930117150391371
0.75   0.004607543445708652   0.013358050340926146   0.009000672249694905
0.755   0.004182588318675964   0.013176179039935069   0.008712156923064514
0.76   0.0037665607473675914   0.013009692886150157   0.008436890343799559
0.765   0.0033608417899442106   0.012859868797054743   0.008176236417791456
0.77   0.0029669552654017265   0.012728069107442634   0.007931666020918606
0.775   0.0025865839196860993   0.01261574727030191   0.007704765534349154
0.78   0.0022215877052853905   0.012524453934544641   0.007497246078715144
0.785   0.001874024495171782   0.012455843423116071   0.007310953512407185
0.79   0.001546173608227115   0.01241168063482701   0.007147879247999669
0.795   0.001240562590845881   0.012393848395065285   0.007010171958989892
0.8   0.000959997780849807   0.012404355280729775   0.0069001502466473795
0.805   0.0007075992784113472   0.01244534394593433   0.006820316342147519
0.81   0.000486841068467442   0.012519099975157013   0.006773370925323838
0.8150000000000001   0.00030159718531737724   0.012628061291356409   0.006762229147564828
0.8200000000000001   0.00015619498939100217   0.012774828146327723   0.006790037947428931
0.8250000000000001   0.00005547684709359721   0.01296217372088471   0.0068601947581491554
0.8300000000000001   4.8717782312597045e-6   0.013193055361708624   0.006976367704387727
0.835   0.000010478976173884709   0.013470626481089043   0.007142517395737821
0.84   0.00007916553245685223   0.013798249144266654   0.0073629204229313985
0.845   0.00021868123480849633   0.014179507367265847   0.00764219466910369
0.85   0.0004377939886565508   0.014618221145426236   0.007985326549350231
0.855   0.0007464502812874495   0.015118461229242985   0.0083977002882444
0.86   0.0011559662248473602   0.015684564659832378   0.008885129347673451
0.865   0.0016792561608933905   0.01632115107043498   0.009453890109688192
0.87   0.0023311076976040234   0.017033139753535948   0.010110757912122438
0.875   0.0031285145373791583   0.017825767484406858   0.010863045518903231
0.88   0.00409108175730067   0.018704607081640318   0.011718644097743149
0.885   0.005241522640750179   0.0196755866723856   0.01268606674449374
0.89   0.006606272176476805   0.02074500961540947   0.013774494569239867
0.895   0.008216250600672992   0.021919575017096193   0.014993825314748634
0.9   0.010107821835490608   0.023206398754862103   0.01635472443023545
0.905   0.012324007846538799   0.02461303489801802   0.017868678453581387
0.91   0.0149160430601699   0.026147497388143388   0.01954805048058898
0.915   0.017945386577352503   0.02781828180795312   0.02140613739717802
0.92   0.021486359625561273   0.02963438703076672   0.023457228432322282
0.925   0.02562965069909181   0.031605336499509314   0.025716664447371616
0.93   0.03048704655863474   0.033741198836013314   0.028200897200880023
0.935   0.03619793025599938   0.036052607426672434   0.030927547629411793
0.9400000000000001   0.04293838491370465   0.03855077856937906   0.03391546194101383
0.9450000000000001   0.05093424145206762   0.04124752769878879   0.03718476404385527
0.9500000000000001   0.06048027794252707   0.04415528313201974   0.04075690250997485
0.9550000000000001   0.07196935742693916   0.047287096695092984   0.04465468991018587
0.96   0.08593830592824052   0.050656650501903364   0.048902331948133496
0.965   0.10314344292374514   0.05427825906287801   0.05352544336309251
0.97   0.12469200042882904   0.05816686580064436   0.058551047080722354
0.975   0.152287510840782   0.06233803294643183   0.0640075525554319
0.98   0.1887330007492473   0.06680792368571704   0.06992470870143672
0.985   0.2391078153224211   0.07159327531709965   0.07633352624799451
0.99   0.3141344141845898   0.0767113620886668   0.08326616382327187
0.995   0.44407938811058106   0.08217994628530254   0.09075577158875614
1.   1.   0.08801721606379316   0.09883628586690162


==> TMAbsData.txt <==
0.   0.04000000000000001   0.04006435705427097   0.040145739200871375
0.005   0.04000300017344662   0.04006733732436184   0.04014869636443879
0.01   0.04001200277558608   0.04007628015791967   0.04015756981364431
0.015   0.04002701405511475   0.04009119162786805   0.040172365426547466
0.02   0.04004804443753051   0.04011208186598739   0.040193093009392326
0.025   0.04007510854167048   0.04013896507830313   0.04021976631091963
0.03   0.040108225202930704   0.040171859566686265   0.04025240304192073
0.035   0.04014741750323298   0.04021078775672574   0.0402910249016737
0.04   0.040192712807824986   0.04025577623194104   0.04033565760879397
0.045   0.04024414280901959   0.040306855774432965   0.04038633093929332
0.05   0.04030174357699846   0.040364061412075714   0.04044307876979121
0.055   0.04036555561782776   0.04042743247237787   0.040505939127368405
0.06   0.040435623938853756   0.040497012643159504   0.04057495424503472
0.065   0.040511998121668835   0.04057285004020514   0.0406501706241587
0.07   0.04059473240286276   0.04065499728207851   0.04073163910562971
0.075   0.04068388576279662   0.04074351157230174   0.040819414939754745
0.08   0.04077952202266337   0.04083845478912422   0.04091355787480966
0.085   0.040881709950124946   0.04093989358312782   0.041014132243211245
0.09   0.0409905233738445   0.0410478994829386   0.04112120705949801
0.095   0.041106041307260865   0.0411625490093401   0.041234856124340025
0.1   0.04122834808198493   0.041283923798107865   0.0413551581375299
0.105   0.04135753349122891   0.04141211073191249   0.04148219681806627
0.11   0.04149369294371675   0.04154720208166679   0.041616061033327455
0.115   0.04163692762855939   0.04168929565772353   0.041756844936934455
0.12   0.04178734469161948   0.04183849497135796   0.04190464811552226
0.125   0.04194505742393277   0.04199490940701205   0.04205957574552767
0.13   0.04211018546279786   0.04215865440580242   0.0422217387593701
0.135   0.042282855006196385   0.042329851660840905   0.04239125402381538
0.14   0.04246319904125615   0.042508629324950475   0.042568244524965736
0.145   0.04265135758752766   0.042695122231410296   0.04275283957067046
0.15   0.04284747795590307   0.04288947212840241   0.04294517499967598
0.155   0.04305171502407324   0.04309182792788519   0.0431453934067209
0.16   0.04326423152948765   0.04330234596967331   0.04335364437918447
0.165   0.04348519838085774   0.043521190301558564   0.04357008474769793
0.17   0.04371479498932632   0.04374853297636629   0.04379487885230943
0.17500000000000002   0.04395320962051334   0.04398455436690381   0.04402819882273445
0.18   0.04420063976874535   0.04422944349984494   0.04427022487604037
0.185   0.0444572925548777   0.044483398409626056   0.044521145630329
0.19   0.04472338514923292   0.04474662651358648   0.04478115843672332
0.195   0.04499914522130005   0.04501934500956627   0.045050469731480046
0.2   0.04528481141797201   0.04530178129737707   0.04532929540564371
0.20500000000000002   0.04558063387224401   0.045594173425582876   0.04561786119862856
0.21   0.04588687474445155   0.04589677056517163   0.04591640311240365
0.215   0.04620380879830002   0.04620983351180883   0.04622516784996593
0.22   0.046531724014123206   0.04653363521850206   0.04654441327905921
0.225   0.046870922242014404   0.04686846136050219   0.04687440892192724
0.23   0.04722171989769563   0.04721461093491625   0.047215436474103915
0.23500000000000001   0.047584448704236754   0.0475723968966548   0.04756779035175163
0.24   0.047959456483002635   0.04794214683377391   0.047931778272056004
0.245   0.04834710799750261   0.048324203684421446   0.04830772186565862
0.25   0.04874778585413647   0.04871892649836823   0.04869595732612129
0.255   0.0491618914641887   0.049126691246079025   0.049096836096606415
0.26   0.04958984607181087   0.04954789167861149   0.04951072559591019
0.265   0.05003209185316179   0.0499829402418465   0.04993800998917285
0.27   0.050489093092350175   0.05043226904884517   0.05037909100099993
0.275   0.050961337440345394   0.05089633091444287   0.05083438878039483
0.28   0.05144933726360074   0.05137560045634945   0.051304342814157626
0.28500000000000003   0.051953631089772356   0.051870575267762835   0.05178941289568485
0.29   0.05247478515862453   0.05238177716639767   0.0522900801526674
0.295   0.05301339508699702   0.05290975352560904   0.05280684813607869
0.3   0.05357008765758175   0.053455078693571745   0.05334024397470844
0.305   0.05414552274222396   0.05401835550701744   0.05389081960092603
0.31   0.05474039537154335   0.05460021690653526   0.054459153050574645
0.315   0.05535543796387028   0.05520132766105056   0.05504584984321708
0.32   0.055991422727836165   0.05582238620967027   0.0556515444462258
0.325   0.05664916425445574   0.05646412662985495   0.05627690183280392
0.33   0.057329522316218205   0.057127320741492585   0.056922619132668745
0.335   0.058033404892587   0.05781278035744693   0.05758942739014074
0.34   0.05876177144342038   0.058521359691576534   0.05827809342830288
0.34500000000000003   0.05951563645420308   0.05925395793740781   0.05898942183716298
0.35000000000000003   0.0602960732796551   0.060011522029047276   0.05972425708075317
0.355   0.061104218315304555   0.06079504960089336   0.060483485743292105
0.36   0.061941275530027096   0.06160559216278576   0.061268038917220616
0.365   0.06280852139641593   0.062444258496521236   0.0620788947446068
0.37   0.06370731026023474   0.06331221831805581   0.06291708112256551
0.375   0.06463908019518502   0.06421070619183461   0.06378367858338443
0.38   0.06560535939489412   0.06514102574792832   0.0646798233615645
0.385   0.06660777316050165   0.06610455420512579   0.06560671066061412
0.39   0.06764805154962131   0.06710274724281616   0.06656559813320032
0.395   0.06872803776093445   0.06813714423522724   0.06755780958844858
0.4   0.06984969733840374   0.06920937388616481   0.0685847389431805
0.405   0.0710151282903014   0.07032116029637502   0.0696478544322878
0.41000000000000003   0.07222657223117021   0.07147432949747164   0.07074870309657752
0.41500000000000004   0.07348642666978152   0.07267081649154465   0.07188891556600352
0.42   0.07479725858348514   0.07391267284043287   0.07307021115858839
0.425   0.07616181943949224   0.07520207484872994   0.07429440331549256
0.43   0.07758306184711421   0.07654133238814262   0.07556340539416107
0.435   0.07906415805243414   0.07793289842239097   0.07687923684321013
0.44   0.08060852051907681   0.0793793792808858   0.07824402978297236
0.445   0.0822198248765998   0.08088354575117886   0.07966003601730198
0.45   0.0839020355626985   0.08244834508160728   0.08112963450380373
0.455   0.08565943453830444   0.08407691386158646   0.0826553393096303
0.46   0.0874966535174861   0.08577259204006334   0.08423980808220485
0.465   0.08941871022898282   0.08753893799064769   0.08588585106362372
0.47000000000000003   0.09143104931588718   0.08937974479673502   0.08759644068043232
0.47500000000000003   0.09353958858777407   0.09129905784529947   0.0893747217373529
0.48   0.09575077146965522   0.09330119381082931   0.0912240222486152
0.485   0.09807162664983839   0.09539076114734228   0.09314786493419001
0.49   0.10050983612081484   0.09757268218812833   0.09514997941361124
0.495   0.103073813042344   0.09985221697805596   0.09723431512378754
0.5   0.10577279114504318   0.10223498894139822   0.09940505498822702
0.505   0.10861692775040434   0.1047270125168385   0.10166662986035976
0.51   0.11161742292803081   0.10733472286681958   0.10402373376015683
0.515   0.11478665786764636   0.11006500778330323   0.10648133991775488
0.52   0.11813835624473577   0.11292524188867267   0.10904471763029842
0.525   0.1216877732481003   0.11592332324297114   0.11171944992960733
0.53   0.12545191807385325   0.11906771242195124   0.11451145204657143
0.535   0.12944981715320805   0.12236747413659953   0.11742699064455221
0.54   0.1337028272803742   0.1258323213993696   0.1204727037759352
0.545   0.13823501029393667   0.12947266224490286   0.12365562149719371
0.55   0.14307358425355887   0.13329964889253332   0.12698318704863507
0.555   0.1482494704467285   0.13732522921780096   0.13046327847905365
0.56   0.15379796149375033   0.14156220028036046   0.13410423055647802
0.5650000000000001   0.159759543930184   0.14602426352472703   0.13791485676364587
0.5700000000000001   0.16618091987881947   0.15072608113953648   0.14190447112731738
0.5750000000000001   0.17311628820216257   0.15568333285589975   0.14608290957041903
0.58   0.18062896803837195   0.16091277224125317   0.15046055040738815
0.585   0.18879348029588167   0.16643228125922704   0.15504833352332015
0.59   0.19769825100534227   0.1722609215244561   0.15985777768580525
0.595   0.20744917341762897   0.17841898028159398   0.16490099533340946
0.6   0.21817437860721725   0.18492800863082828   0.17019070406612552
0.605   0.23003074356468328   0.1918108489811725   0.17574023392959087
0.61   0.243212959034139   0.19909164803334292   0.18156352943609674
0.615   0.2579664760639324   0.2067958508456245   0.1876751451015427
0.62   0.27460652576247707   0.21495017068858865   0.1940902330995675
0.625   0.29354702392828813   0.22358252845479212   0.20082452144236834
0.63   0.31534633058260103   0.2327219543818106   0.20789428089765216
0.635   0.34078343472264827   0.24239844379215053   0.21531627864377764
0.64   0.37099313937429845   0.2526427575242674   0.2231077164599129
0.645   0.4077268285412747   0.26348615673703885   0.2312861510514012
0.65   0.4539167226627392   0.27496006100524983   0.23986939393535628
0.655   0.5151235367240843   0.28709561812426776   0.24887538817204446
0.66   0.6044911185724039   0.29992317406050567   0.2583220591428392
0.665   0.7767350228403858   0.31347163217999374   0.26822713656787767
0.67   1.   0.32776769255563354   0.27860794505356257
0.675   1.   0.3428349650542745   0.28948116069239066
0.68   1.   0.35869295435761617   0.3008625316403804
0.685   1.   0.3753559213559336   0.3127665612078405
0.6900000000000001   1.   0.3928316336892328   0.32520615285550847
0.6950000000000001   1.   0.4111200287000872   0.338192217625224
0.7000000000000001   1.   0.4302118245886921   0.3517332459832946
0.705   1.   0.45008712971524606   0.36583484783297865
0.71   1.   0.47071411498369814   0.38049926656268707
0.715   1.   0.49204782881503717   0.39572487541524076
0.72   0.9999999999999998   0.5140292466634272   0.41150566713736764
0.725   0.9999999999999998   0.5365846552215071   0.42783075070443977
0.73   1.   0.5596254730473215   0.44468387177592217
0.735   0.9999999999999998   0.583048602045866   0.46204297623819973
0.74   1.   0.6067373862507434   0.47987983850279226
0.745   1.   0.6305632248595222   0.49815977788181265
0.75   1.   0.6543878461123516   0.5168414870682404
0.755   1.   0.6780661997802225   0.5358769962168101
0.76   1.   0.701449873009575   0.5552117940952449
0.765   1.   0.724390882840087   0.5747851240688341
0.77   0.9999999999999998   0.7467456554711476   0.5945304672182808
0.775   1.   0.7683789736433286   0.6143762177429004
0.78   1.   0.7891676642564486   0.6342465472151815
0.785   1.   0.8090038110042418   0.654062444660413
0.79   1.   0.8277973107103671   0.6737429094406542
0.795   1.   0.8454776433900538   0.6932062642644904
0.8   0.9999999999999998   0.8619947885046957   0.7123715471300842
0.805   1.   0.8773192856837614   0.7311599344314053
0.81   1.   0.8914414995870644   0.749496143498453
0.8150000000000001   0.9999999999999998   0.9043701990472385   0.7673097619838318
0.8200000000000001   0.9999999999999998   0.9161305958177453   0.7845364539605372
0.8250000000000001   1.   0.9267620063806433   0.8011189982587252
0.8300000000000001   0.9999999999999998   0.9363153020238002   0.8170081230320254
0.835   1.   0.9448503003768565   0.8321631111294767
0.84   0.9999999999999998   0.9524332295604292   0.846552162691505
0.845   1.   0.959134368197471   0.8601525135356836
0.85   1.   0.9650259346242012   0.8729503194205945
0.855   0.9999999999999998   0.9701802698789059   0.884940326366375
0.86   1.   0.9746683336616965   0.8961253552586032
0.865   0.9999999999999998   0.9785585117385945   0.9065156345994347
0.87   0.9999999999999998   0.9819157176709928   0.9161280183784465
0.875   1.   0.9848007611327924   0.924985126725816
0.88   0.9999999999999996   0.9872699488585638   0.9331144455760056
0.885   1.   0.9893748816617758   0.9405474184291255
0.89   1.   0.9911624111129844   0.9473185589309698
0.895   0.9999999999999998   0.9926747215624344   0.9534646078891807
0.9   1.   0.9939495065183244   0.9590237529516799
0.905   0.9999999999999998   0.9950202123740801   0.964034923874791
0.91   1.   0.9959163266803474   0.9685371713968058
0.915   1.   0.9966636922668954   0.9725691334133623
0.92   1.   0.9972848323365057   0.9761685885458453
0.925   0.9999999999999998   0.9977992750594554   0.9793720943556375
0.93   0.9999999999999998   0.9982238691427772   0.9822147053862875
0.935   0.9999999999999998   0.9985730843261271   0.9847297648830491
0.9400000000000001   1.   0.9988592927909521   0.9869487634095128
0.9450000000000001   1.   0.999093029104704   0.9889012576454377
0.9500000000000001   1.   0.9992832276118836   0.9906148434771762
0.9550000000000001   1.   0.9994374371923358   0.9921151793266362
0.96   1.   0.9995620141088116   0.9934260591470415
0.965   0.9999999999999998   0.9996622943638699   0.9945695412327565
0.97   1.   0.9997427477628047   0.9955661530180653
0.975   0.9999999999999998   0.9998071171629225   0.9964352247007289
0.98   0.9999999999999998   0.9998585494520559   0.9971954914692761
0.985   0.9999999999999998   0.999899734371505   0.997866379074137
0.99   0.9999999999999998   0.9999331065810695   0.9984715016921009
0.995   0.9999999999999996   0.9999614153471289   0.9990528395273303
1.   1.   1.   1.


==> TMAbsData50.dat <==
0	0.04	0.04	0.04
0.005	0.04	0.04	0.04
0.01	0.04	0.04	0.04
0.015	0.04	0.04	0.04
0.02	0.04	0.0401	0.0401
0.025	0.0401	0.0401	0.0401
0.03	0.0401	0.0401	0.0401
0.035	0.0401	0.0402	0.0402
0.04	0.0402	0.0402	0.0402
0.045	0.0402	0.0402	0.0403
0.05	0.0403	0.0403	0.0403
0.055	0.0404	0.0404	0.0404
0.06	0.0404	0.0404	0.0404
0.065	0.0405	0.0405	0.0405
0.07	0.0406	0.0406	0.0406
0.075	0.0407	0.0407	0.0407
0.08	0.0408	0.0408	0.0408
0.085	0.0409	0.0409	0.0409
0.09	0.041	0.041	0.041
0.095	0.0411	0.0411	0.0411
0.1	0.0412	0.0412	0.0412
0.105	0.0414	0.0414	0.0414
0.11	0.0415	0.0415	0.0415
0.115	0.0416	0.0416	0.0416
0.12	0.0418	0.0418	0.0418
0.125	0.0419	0.0419	0.042
0.13	0.0421	0.0421	0.0421
0.135	0.0423	0.0423	0.0423
0.14	0.0425	0.0425	0.0425
0.145	0.0427	0.0427	0.0427
0.15	0.0428	0.0429	0.0429
0.155	0.0431	0.0431	0.0431
0.16	0.0433	0.0433	0.0433
0.165	0.0435	0.0435	0.0435
0.17	0.0437	0.0437	0.0437
0.175	0.044	0.044	0.044
0.18	0.0442	0.0442	0.0442
0.185	0.0445	0.0445	0.0445
0.19	0.0447	0.0447	0.0447
0.195	0.045	0.045	0.045
0.2	0.0453	0.0453	0.0453
0.205	0.0456	0.0456	0.0456
0.21	0.0459	0.0459	0.0459
0.215	0.0462	0.0462	0.0462
0.22	0.0465	0.0465	0.0465
0.225	0.0469	0.0469	0.0469
0.23	0.0472	0.0472	0.0472
0.235	0.0476	0.0476	0.0476
0.24	0.048	0.048	0.048
0.245	0.0483	0.0483	0.0483
0.25	0.0487	0.0487	0.0487
0.255	0.0492	0.0492	0.0492
0.26	0.0496	0.0496	0.0496
0.265	0.05	0.05	0.05
0.27	0.0505	0.0505	0.0505
0.275	0.051	0.051	0.0509
0.28	0.0514	0.0514	0.0514
0.285	0.052	0.0519	0.0519
0.29	0.0525	0.0525	0.0525
0.295	0.053	0.053	0.053
0.3	0.0536	0.0536	0.0535
0.305	0.0541	0.0541	0.0541
0.31	0.0547	0.0547	0.0547
0.315	0.0554	0.0553	0.0553
0.32	0.056	0.056	0.056
0.325	0.0566	0.0566	0.0566
0.33	0.0573	0.0573	0.0573
0.335	0.058	0.058	0.058
0.34	0.0588	0.0587	0.0587
0.345	0.0595	0.0595	0.0595
0.35	0.0603	0.0603	0.0602
0.355	0.0611	0.0611	0.061
0.36	0.0619	0.0619	0.0619
0.365	0.0628	0.0628	0.0627
0.37	0.0637	0.0637	0.0636
0.375	0.0646	0.0646	0.0645
0.38	0.0656	0.0656	0.0655
0.385	0.0666	0.0666	0.0665
0.39	0.0676	0.0676	0.0675
0.395	0.0687	0.0687	0.0686
0.4	0.0698	0.0698	0.0697
0.405	0.071	0.0709	0.0709
0.41	0.0722	0.0721	0.0721
0.415	0.0735	0.0734	0.0733
0.42	0.0748	0.0747	0.0746
0.425	0.0762	0.0761	0.0759
0.43	0.0776	0.0775	0.0773
0.435	0.0791	0.0789	0.0788
0.44	0.0806	0.0805	0.0803
0.445	0.0822	0.0821	0.0819
0.45	0.0839	0.0837	0.0836
0.455	0.0857	0.0855	0.0853
0.46	0.0875	0.0873	0.0871
0.465	0.0894	0.0892	0.089
0.47	0.0914	0.0912	0.0909
0.475	0.0935	0.0933	0.093
0.48	0.0958	0.0955	0.0951
0.485	0.0981	0.0978	0.0974
0.49	0.101	0.1	0.0998
0.495	0.103	0.103	0.102
0.5	0.106	0.105	0.105
0.505	0.109	0.108	0.108
0.51	0.112	0.111	0.11
0.515	0.115	0.114	0.114
0.52	0.118	0.117	0.117
0.525	0.122	0.121	0.12
0.53	0.125	0.125	0.124
0.535	0.129	0.128	0.127
0.54	0.134	0.133	0.131
0.545	0.138	0.137	0.136
0.55	0.143	0.142	0.14
0.555	0.148	0.147	0.145
0.56	0.154	0.152	0.15
0.565	0.16	0.158	0.155
0.57	0.166	0.164	0.161
0.575	0.173	0.17	0.167
0.58	0.181	0.177	0.174
0.585	0.189	0.185	0.181
0.59	0.198	0.193	0.188
0.595	0.207	0.201	0.196
0.6	0.218	0.211	0.205
0.605	0.23	0.221	0.214
0.61	0.243	0.232	0.225
0.615	0.258	0.245	0.235
0.62	0.275	0.258	0.247
0.625	0.294	0.272	0.26
0.63	0.315	0.288	0.273
0.635	0.341	0.306	0.288
0.64	0.371	0.325	0.304
0.645	0.408	0.346	0.321
0.65	0.454	0.369	0.34
0.655	0.515	0.394	0.36
0.66	0.604	0.422	0.382
0.665	0.777	0.452	0.406
0.67	1.	0.484	0.431
0.675	1.	0.519	0.458
0.68	1.	0.557	0.486
0.685	1.	0.596	0.517
0.69	1.	0.637	0.548
0.695	1.	0.679	0.581
0.7	1.	0.72	0.615
0.705	1.	0.761	0.649
0.71	1.	0.799	0.684
0.715	1.	0.835	0.718
0.72	1.	0.867	0.752
0.725	1.	0.895	0.783
0.73	1.	0.919	0.814
0.735	1.	0.938	0.841
0.74	1.	0.954	0.867
0.745	1.	0.966	0.889
0.75	1.	0.976	0.909
0.755	1.	0.983	0.926
0.76	1.	0.988	0.941
0.765	1.	0.992	0.953
0.77	1.	0.994	0.963
0.775	1.	0.996	0.971
0.78	1.	0.997	0.978
0.785	1.	0.998	0.983
0.79	1.	0.999	0.987
0.795	1.	0.999	0.99
0.8	1.	1.	0.993
0.805	1.	1.	0.995
0.81	1.	1.	0.996
0.815	1.	1.	0.997
0.82	1.	1.	0.998
0.825	1.	1.	0.999
0.83	1.	1.	0.999
0.835	1.	1.	0.999
0.84	1.	1.	0.999
0.845	1.	1.	1.
0.85	1.	1.	1.
0.855	1.	1.	1.
0.86	1.	1.	1.
0.865	1.	1.	1.
0.87	1.	1.	1.
0.875	1.	1.	1.
0.88	1.	1.	1.
0.885	1.	1.	1.
0.89	1.	1.	1.
0.895	1.	1.	1.
0.9	1.	1.	1.
0.905	1.	1.	1.
0.91	1.	1.	1.
0.915	1.	1.	1.
0.92	1.	1.	1.
0.925	1.	1.	1.
0.93	1.	1.	1.
0.935	1.	1.	1.
0.94	1.	1.	1.
0.945	1.	1.	1.
0.95	1.	1.	1.
0.955	1.	1.	1.
0.96	1.	1.	1.
0.965	1.	1.	1.
0.97	1.	1.	1.
0.975	1.	1.	1.
0.98	1.	1.	1.
0.985	1.	1.	1.
0.99	1.	1.	1.
0.995	1.	1.	1.
1.	1.	1.	1.


==> TMLowAbsData.txt <==
0.   0.040000000000000015   0.040145739200871375   0.04006435705427097
0.005   0.040001333367593435   0.04014705345523157   0.04006568157713195
0.01   0.04000533388153295   0.0401509966061705   0.04006965554532003
0.015   0.040012002775586065   0.04015756981364431   0.04007628015791967
0.02   0.04002134210699707   0.04016677501307252   0.04008555741430344
0.025   0.040033354757936124   0.040178614915440586   0.04009749011548069
0.03   0.040048044437530524   0.04019309300939234   0.04011208186598739
0.035   0.0400654156844805   0.04021021356346467   0.04012933707631987
0.04   0.04008547387026364   0.04022998162869877   0.040149260965915985
0.045   0.04010822520293071   0.04025240304192073   0.040171859566686265
0.05   0.04013367673149914   0.04027748442961219   0.040197139727098596
0.055   0.04016183635094842   0.040305233212194085   0.040225109116823
0.06   0.04019271280782503   0.040335657608793964   0.04025577623194106
0.065   0.04022631570646296   0.04036876664253841   0.040289150400725435
0.07   0.04026265551582863   0.04040457014642467   0.04032524178999892
0.075   0.04030174357699849   0.04044307876979122   0.04036406141207572
0.08   0.04034359211127914   0.040484303985315974   0.04040562113230002
0.085   0.04038821422898068   0.040528258096368806   0.04044993367718381
0.09   0.04043562393885376   0.04057495424503473   0.040497012643159504
0.095   0.04048583615820418   0.04062440642105775   0.040546872505954325
0.1   0.04053886672369661   0.04067662947010855   0.04059952863059778
0.105   0.040594732402862765   0.04073163910562932   0.04065499728207848
0.11   0.040653450906328686   0.04078945191673107   0.040713295636657224
0.115   0.04071504090077719   0.04085008538082496   0.040774441793854165
0.12   0.04077952202266337   0.040913557874809665   0.04083845478912423
0.125   0.040846914892700655   0.04097988868735647   0.04090535460723517
0.13   0.04091724113113737   0.041049098031760343   0.04097516219636512
0.135   0.04099052337384451   0.041121207059498024   0.0410478994829386
0.14   0.04106678528923617   0.04119623787472169   0.04112358938721671
0.145   0.04114605159604616   0.041274213549116215   0.04120225583966331
0.15   0.04122834808198494   0.041355158137529886   0.04128392379810789
0.155   0.04131370162330262   0.04143909669440551   0.041368619265723564
0.16   0.041402140205285994   0.041526055290999384   0.04145636930984806
0.165   0.04149369294371675   0.04161606103332744   0.04154720208166682
0.17   0.04158839010732323   0.041709142080897994   0.04164114683678786
0.17500000000000002   0.04168626314125565   0.04180532766633578   0.04173823395672994
0.18   0.041787344691619516   0.04190464811552226   0.04183849497135795
0.185   0.04189166863110237   0.04200713486907195   0.041941962582289424
0.19   0.041999270085730955   0.04211282050468012   0.042048670687306285
0.195   0.04211018546279787   0.0422217387593701   0.04215865440580242
0.2   0.04222445247999916   0.042333924555435276   0.04227195010530257
0.20500000000000002   0.04234211019582596   0.0424494140221034   0.042388595429085144
0.21   0.042463199041256165   0.04256824452496537   0.042508629324950475
0.215   0.042587760852793144   0.04269045469098759   0.04263209207516903
0.22   0.042715838906903114   0.042816084437260406   0.04275902532765478
0.225   0.04284747795590309   0.042945174999669135   0.04288947212840241
0.23   0.0429827242653558   0.043077768964026965   0.043023476955237394
0.23500000000000001   0.043121625653030016   0.04321391029713051   0.04316108575292255
0.24   0.04326423152948766   0.04335364437918447   0.04330234596967332
0.245   0.04341059294036262   0.04349701803842116   0.04344730659513167
0.25   0.0435607626104   0.043644079585875864   0.043596018199853315
0.255   0.04371479498932633   0.04379487885230943   0.04374853297636629
0.26   0.04387274629962723   0.043949467226114765   0.043904904781855686
0.265   0.04403467458631166   0.0441078976928038   0.04406518918253422
0.27   0.04420063976874539   0.04427022487604037   0.04422944349984496
0.275   0.04437070369464307   0.044436505080022067   0.04439772685828277
0.28   0.04454493019631022   0.04460679633371272   0.044570100235403955
0.28500000000000003   0.04472338514923295   0.04478115843672332   0.04474662651358648
0.29   0.044906136533118216   0.04495965300673137   0.04492737053392019
0.295   0.04509325449549239   0.04514234352860881   0.04511239915224477
0.3   0.04528481141797199   0.045329295405643705   0.045301781297377094
0.305   0.045480881985326946   0.04552057601342305   0.04549558803167647
0.31   0.04568154325746212   0.045716254753799694   0.0456938926139991
0.315   0.045886874744451564   0.045916403112403636   0.045896770565171614
0.32   0.046096958484764805   0.04612109471863716   0.04610429973607157
0.325   0.04631187912683474   0.04633040540661375   0.046316560378432216
0.33   0.046531724014123206   0.0465444132790592   0.046533635218502054
0.335   0.04675658327384934   0.04676319877378203   0.04675560953365391
0.34   0.04698654990955556   0.046986844733033224   0.04698257123175702
0.34500000000000003   0.04722171989769566   0.04721543647410393   0.04721461093491625
0.35000000000000003   0.04746219228843944   0.04744906186400351   0.0474518220647768
0.355   0.04770806931090033   0.047687811396464844   0.047694300932842236
0.36   0.04795945648300265   0.04793177827205601   0.04794214683377391
0.365   0.04821646272622055   0.04818105848065123   0.04819546214265259
0.37   0.048479200485430494   0.04843575088813903   0.04845435241623381
0.375   0.04874778585413647   0.04869595732612129   0.04871892649836823
0.38   0.04902233870534028   0.04896178268431916   0.0489892966297853
0.385   0.0493029828283469   0.04923333500759219   0.04926557856243783
0.39   0.049589846071810904   0.04951072559591019   0.049547891678611504
0.395   0.04988306049334925   0.04979406910910067   0.04983635911502319
0.4   0.050182762516065384   0.050083483674842   0.05013110789211202
0.405   0.05048909309235021   0.050379091000999944   0.05043226904884518
0.41000000000000003   0.050802197875347684   0.05068101649244887   0.05073997778318403
0.41500000000000004   0.05112222739849893   0.0509893893738672   0.05105437359849997
0.42   0.05144933726360074   0.05130434281411353   0.0513756004563499
0.425   0.05178368833784635   0.05162601405900418   0.05170380693573411
0.43   0.05212544696034151   0.05195454456725441   0.05203914639924155
0.435   0.052474785158624526   0.05229008015265188   0.052381777166397685
0.44   0.05283188087574933   0.05263277113147641   0.052731862694558776
0.445   0.05319691820852995   0.05298277247608571   0.053089571767711854
0.45   0.053570087657581776   0.05334024397470767   0.053455078693571745
0.455   0.05395158638983777   0.05370535039759525   0.0538285635093811
0.46   0.05434161851426373   0.05407826166961825   0.054210212196823954
0.465   0.05474039537154336   0.054459153050516206   0.05460021690653526
0.47000000000000003   0.055148135838557315   0.05484820532177338   0.05499877619264183
0.47500000000000003   0.055565066648537484   0.05524560498126946   0.055406095257853075
0.48   0.055991422727836165   0.0556515444462258   0.055822386209670324
0.485   0.056427447550316756   0.05606622226472846   0.05624786832816772
0.49   0.056873393510442814   0.05648984333445991   0.05668276834604725
0.495   0.05732952231621823   0.05692261913266873   0.057127320741512805
0.5   0.0577961054032131   0.05736476795380445   0.05758176804459987
0.505   0.058273424371000075   0.057816515157448685   0.05804636115782179
0.51   0.058761771443420395   0.05827809342830288   0.058521359691576534
0.515   0.05926144995420451   0.0587497430434367   0.05900703231538727
0.52   0.059772774859583995   0.05923171215485632   0.059503657125314705
0.525   0.06029607327965513   0.05972425708075316   0.06001152202916401
0.53   0.060831685070384396   0.060227642610706386   0.06053092514963171
0.535   0.06137996342829539   0.06074214232333138   0.06106217524717368
0.54   0.06194127553002714   0.06126803891722063   0.06160559216278577
0.545   0.06251600320913002   0.06180562455592763   0.06216150727873772
0.55   0.06310454367264737   0.06235520122814971   0.06273026401253343
0.555   0.06370731026023477   0.06291708112260051   0.06331221831805578
0.56   0.0643247332487886   0.06349158701927468   0.06390773922631304
0.5650000000000001   0.06495726070579787   0.06407905269760117   0.0645172094056373
0.5700000000000001   0.06560535939489412   0.06467982336156447   0.06514102574792832
0.5750000000000001   0.0662695157373637   0.0652942560837028   0.06577959998817683
0.58   0.06695023683370016   0.06592272026814713   0.06643335935356529
0.585   0.06764805154962134   0.06656559813320032   0.06710274724281616
0.59   0.06836351167135077   0.06722328521534329   0.0677882239415158
0.595   0.06909719313538312   0.0678961908945616   0.06849026737278555
0.6   0.06984969733840371   0.0685847389431805   0.06920937388616484
0.605   0.07062165253354148   0.06928936809734049   0.06994605908533828
0.61   0.07141371531968044   0.07001053265465239   0.07070085869926414
0.615   0.0722265722311703   0.07074870309657752   0.07147432949747169
0.62   0.07306094143594653   0.07150436673902602   0.07226705025129483
0.625   0.07391757455081606   0.07227802841018728   0.07307962274529922
0.63   0.07479725858348517   0.07307021115858842   0.07391267284043285
0.635   0.0757008180118217   0.07388145699174511   0.07476685159354773
0.64   0.07662911701185152   0.07471232764666921   0.07564283643078629
0.645   0.07758306184711426   0.07556340539416107   0.07654133238814262
0.65   0.07856360343325221   0.07643529387784939   0.07746307341143491
0.655   0.07957174009309793   0.07732861898964667   0.07840882372745257
0.66   0.08060852051907681   0.07824402978297236   0.07937937928088577
0.665   0.08167504696147433   0.07918219942540622   0.0803755692559826
0.67   0.08277247866305561   0.08014382619241486   0.08139825767972447
0.675   0.08390203556269844   0.0811296345038037   0.08244834508160731
0.68   0.08506500229313216   0.0821403760041099   0.08352677028057098
0.685   0.08626273250061789   0.0831768306895235   0.08463451224402406
0.6900000000000001   0.08749665351748617   0.08423980808220488   0.08577259204006334
0.6950000000000001   0.08876827142191969   0.08533014845425796   0.08694207490831324
0.7000000000000001   0.0900791765233018   0.08644872410328122   0.08814407242648825
0.705   0.09143104931588723   0.08759644068037468   0.08937974479713515
0.71   0.09282566694859477   0.08877423857391538   0.09065030325212445
0.715   0.09426491026444152   0.08998309434950842   0.09195701258498712
0.72   0.09575077146965522   0.0912240222486152   0.09330119381082934
0.725   0.0972853624999319   0.09249807574755467   0.09468422696967901
0.73   0.09887092415980368   0.09380634917842542   0.09610755406968195
0.735   0.1005098361208148   0.09514997941361128   0.09757268218812833
0.74   0.10220462787538359   0.09653014761566275   0.09908118672170688
0.745   0.10395799075609821   0.09794808105376579   0.1006347148142223
0.75   0.10577279114504318   0.09940505498822698   0.10223498894139822
0.755   0.1076520850149374   0.10090239462423618   0.10388381068851141
0.76   0.10959913396379749   0.10244147713572865   0.10558306470804885
0.765   0.11161742292803081   0.10402373376015679   0.10733472286681962
0.77   0.11371067978591275   0.10565065196480478   0.10914084859976204
0.775   0.11588289709506827   0.10732377768438825   0.11100360145952165
0.78   0.11813835624473581   0.10904471763029842   0.11292524188867271
0.785   0.12048165434736675   0.11081514167015866   0.11490813619322768
0.79   0.12291773424583191   0.11263678527712799   0.11695476174808517
0.795   0.12545191807385328   0.11451145204657147   0.11906771242195129
0.8   0.1280899448802988   0.11644101627852098   0.12124970422251549
0.805   0.1308380129152392   0.11842742562166284   0.12350358117089107
0.81   0.13370282728037425   0.12047270377593525   0.12583232139936956
0.8150000000000001   0.13669165377261244   0.12257895324719494   0.12823904346907186
0.8200000000000001   0.1398123799023253   0.12474835814997665   0.13072701289749572
0.8250000000000001   0.14307358425355893   0.12698318704863512   0.13329964889253332
0.8300000000000001   0.14648461558053627   0.129285795829551   0.13596053127569754
0.835   0.1500556833137653   0.1316586305935844   0.13871340757734466
0.84   0.15379796149375027   0.1341042305564836   0.14156220028026698
0.845   0.15772370857867266   0.13662523094330345   0.14451101418589052
0.85   0.16184640610807188   0.13922436586058143   0.14756414386300962
0.855   0.16618091987881942   0.14190447112731366   0.15072608113979305
0.86   0.1707436881443489   0.14466848704363544   0.15400152258458027
0.865   0.17555294243952194   0.14751946107256642   0.15739537691056069
0.87   0.18062896803837197   0.15046055040738276   0.16091277224125317
0.875   0.18599441287567983   0.15349502439336327   0.16455906312339494
0.88   0.19167465615239843   0.15662626676877245   0.16833983721661516
0.885   0.19769825100534233   0.15985777768580525   0.1722609215244561
0.89   0.20409745984653613   0.1631931754674838   0.176328388020029
0.895   0.2109089066903941   0.16663619805139773   0.18054855852125812
0.9   0.21817437860721745   0.17019070406612552   0.18492800863082828
0.905   0.22594181929138238   0.17386067347987383   0.18947357052442332
0.91   0.23426657300782652   0.17765020775510618   0.194192334359723
0.915   0.24321295903413906   0.18156352943609674   0.19909164803334298
0.92   0.25285628853904596   0.18560498108942874   0.2041791149870898
0.925   0.26328548309649336   0.18977902351032488   0.20946258972814827
0.93   0.2746065257624772   0.1940902330995642   0.21495017068858868
0.935   0.28694708720474393   0.19854329830864026   0.22065019001119474
0.9400000000000001   0.30046284775544824   0.20314301504200688   0.22657119980444185
0.9450000000000001   0.31534633058260103   0.20789428089765222   0.23272195438181065
0.9500000000000001   0.3318395646882643   0.21280208811888204   0.23911138792997982
0.9550000000000001   0.35025279479262084   0.2178715151223516   0.24574858704623745
0.96   0.3709931393742982   0.2231077164599129   0.2526427575242674
0.965   0.39461044874358436   0.22851591106482536   0.2598031847410256
0.97   0.4218747826144515   0.2341013686267985   0.26723918698060894
0.975   0.4539167226627389   0.23986939393535656   0.2749600610052158
0.98   0.4925060506501961   0.24582530902761324   0.2829750191915758
0.985   0.5406818774192759   0.25197443297480854   0.29129311755934223
0.99   0.6044911185724029   0.2583220591428392   0.29992317406050273
0.995   0.6998775825027032   0.264873429765491   0.30887367655784936
1.   1.   0.2716337076760287   0.3181526800155763

